Direct measurement of decimeter-sized rocky material in the Oort cloud

The Oort cloud is thought to be a reservoir of icy planetesimals and the source of long-period comets (LPCs) implanted from the outer Solar System during the time of giant planet formation. The abundance of rocky ice-free bodies is a key diagnostic of Solar System formation models as it can distinguish between ``massive" and ``depleted" proto-asteroid belt scenarios and thus disentangle competing planet formation models. Here we report a direct observation of a decimeter-sized ($\sim2$ kg) rocky meteoroid on a retrograde LPC orbit ($e \approx 1.0$, i = $121^{\circ}$). During its flight, it fragmented at dynamic pressures similar to fireballs dropping ordinary chondrite meteorites. A numerical ablation model fit produces bulk density and ablation properties also consistent with asteroidal meteoroids. We estimate the flux of rocky objects impacting Earth from the Oort cloud to be $1.08^{+2.81}_{-0.95} \mathrm{meteoroids/10^6 km^2/yr}$ to a mass limit of 10 g. This corresponds to an abundance of rocky meteoroids of $\sim6^{+13}_{-5}$\% of all objects originating in the Oort cloud and impacting Earth to these masses. Our result gives support to migration-based dynamical models of the formation of the Solar System which predict that significant rocky material is implanted in the Oort cloud, a result not explained by traditional Solar System formation models.

==> Asteroidal material in Oort cloud/cross_refs.json <==
{
    "alg": "Algorithm",
    "eq": "Equation",
    "fig": "Figure",
    "tab": "Table"
}

==> cross_refs.json <==
{
    "alg": "Algorithm",
    "eq": "Equation",
    "fig": "Figure",
    "tab": "Table"
}
